Designing Time-Series Models With Hypernetworks & Adversarial Portfolios

This article describes the methods that achieved 4th and 6th place in the forecasting and investment challenges, respectively, of the M6 competition, ultimately securing the 1st place in the overall duathlon ranking. In the forecasting challenge, we tested a novel meta-learning model that utilizes hypernetworks to design a parametric model tailored to a specific family of forecasting tasks. This approach allowed us to leverage similarities observed across individual forecasting tasks while also acknowledging potential heterogeneity in their data generating processes. The model's training can be directly performed with backpropagation, eliminating the need for reliance on higher-order derivatives and is equivalent to a simultaneous search over the space of parametric functions and their optimal parameter values. The proposed model's capabilities extend beyond M6, demonstrating superiority over state-of-the-art meta-learning methods in the sinusoidal regression task and outperforming conventional parametric models on time-series from the M4 competition. In the investment challenge, we adjusted portfolio weights to induce greater or smaller correlation between our submission and that of other participants, depending on the current ranking, aiming to maximize the probability of achieving a good rank.

==> outputs/sinusoidal/metrics_K_10.yaml <==
loss_base_model:
  train: 3.0158393
  test: 3.0405912
  validation: 3.0100594
loss_mtms:
  train: 0.0165586
  test: 0.0189737
  validation: 0.0184179
loss_mesa_model:
  validation: 0.0135631
  validation_int: 0.0012424


==> outputs/sinusoidal/metrics_K_5.yaml <==
loss_base_model:
  train: 2.9261293
  test: 3.028831
  validation: 3.0249457
loss_mtms:
  train: 0.0178214
  test: 0.0395389
  validation: 0.0459551
loss_mesa_model:
  validation: 0.0218137
  validation_int: 0.0029744

